Planetary atmospheres Through Time: Effects of Mass Loss and Thermal Evolution

Atmospheric mass loss is a fundamental phenomenon shaping the structure and evolution of planetary atmospheres. It can engage processes ranging from global interactions with the host star and large-scale hydrodynamic outflows to essentially microphysical kinetic effects. The relevance of these processes is expected to change between planets of different properties and at different stages in planetary and stellar evolution. The early evolution of planetary atmospheres, as well as atmospheric escape from close-in planets hosting hydrogen-dominated atmospheres, is thought to be driven by thermal hydrodynamic escape, while the kinetic non-thermal effects are most relevant for the long-term evolution of planets with secondary atmospheres, similar to the inner planets in the Solar System. The relative input of different mechanisms, hence, the mass loss rate, shows a complicated dependence on planetary parameters and the parameters of the host star, where the latter evolve strongly with time. It results in a large variety of possible evolution paths of planetary atmospheres.

==> README.txt <==
This directory contains the latex-template for chapters of the Handbook of Exoplanets

Files are:
- HBexoTemplate.tex : the template file. If latex is used from command line, compile with sequence latex, bibtex, latex, latex.
- HBexoTemplatePdf.pdf : a compiled version of HBexoTemplate.tex
- svmult.cls  : the latex class file
- spbasicHBexo.bst : bibliography style file used by the template. Only needed if bibtex is used.
- HBexoTemplateBib.bib : example bibtex entries used by template 
- template_fig1.pdf : example figure


